Relativistic Thermal Bremsstrahlung Gaunt Factor for the Intracluster Plasma. II. Analytic Fitting Formulae

We present accurate analytic fitting formulae which summarize the results of the recent calculation by Nozawa, Itoh and Kohyama on the relativistic thermal bremsstrahlung Gaunt factor for the intracluster plasma. The fitting is carried out for Z = 1 to 28, 6.0 < log T < 8.5, -4.0 < log (omega/kT) < 1.0, where Z is the charge number of the ion, T is the temperature, and omega is the angular frequency of the emitted photon. The present analytic fitting formulae will be useful for the analysis of the X-ray emission which comes from the intracluster plasma as well as the other X-ray sources.

==> letter.txt <==
Dear colleague,

      We have produced two subroutines for the thermal bremsstrahlung
Gaunt factors. The first corresponds to our paper "Relativistic Thermal
Bremsstrahlung Gaunt Factor for the Intracluster Plasma. II. Analytic
Fiting Formulae" (submitted to ApJ; astro-ph/9906342). The second
corresponds to our paper "Relativistic Thermal Bremsstrahlung Gaunt
Factor for the Intracluster Plasma. III. Analytic Fitting Formula for the
Nonrelativistic Exact Gaunt Factor" (submitted to ApJ; astro-ph/9906467).

      We believe these two subroutines would be sufficient for the analysis
of the X-ray data from clusters of galaxies. However, some of you would
be interested in still higher-temperature plasmas. In the first subroutine
(paper II), we have given fitting formulae for  log T (K) < 8.5. For higher
temperatures the Gaunt factor rapidly increases, as you see in the figures
in our published paper "Relativistic Thermal Bremsstrahlung Gaunt Factor
for the Intracluster Plasma" (ApJ 507: 530-557). Therefore it is extremely
difficult to produce accurate analytic fitting formulae for  log T (K) > 
8.5.

      For log T (K) > 8.5, the relativistic Elwert method described in our 
paper
produces excellent results. The computer program for this calculation is
rather simple. Therefore, it would be best to calculate the Gaunt factor
directly by using the program for the relativistic Elwert calculation.

      For this reason we have decided to send a subroutine for the 
relativistic
Elwert calculation to those who would be interested in receiving it. We 
would
be delighted if this subroutine be of any help for your research.

      When you publish your work by using this subroutine, please quote our
ApJ 507: 530-557 paper. We think the present subroutine is a part of this
paper.

      We would be delighted to hear from you whatever comment you might 
have
on this subroutine.

Yours very sincerely,

Naoki Itoh

****************************************************
Naoki Itoh
Department of Physics
Sophia University
7-1 Kioi-cho, Chiyoda-ku, Tokyo 102
Japan
Telephone (81 or 0) 3 3238 3431
FAX           (81 or 0) 3 3238 3341
****************************************************

